DPG approximation of eigenvalue problems

In this paper, the discontinuous Petrov--Galerkin approximation of the Laplace eigenvalue problem is discussed. We consider in particular the primal and ultra weak formulations of the problem and prove the convergence together with a priori error estimates. Moreover, we propose two possible error estimators and perform the corresponding a posteriori error analysis. The theoretical results are confirmed numerically and it is shown that the error estimators can be used to design an optimally convergent adaptive scheme.

==> data/adap_primal_lshape_k1.txt <==
err	dof
4.5458308319416805	222
1.4678523597208866	575
0.6581490897367885	1287
0.321914493197367	2610
0.17484357225625402	4790
0.089449616343515	9490
0.047484194939521274	17040
0.02484963612584501	32771
0.012922841850953048	61694
0.007216242095209324	112559


==> data/adap_primal_lshape_k2.txt <==
err	dof
0.2256858382809508	406
0.11571280312304211	845
0.07439636439491082	1470
0.03758067716332114	2162
0.018066272455925514	2885
0.008679557575355545	3985
0.004212590653104087	5245
0.0018710202929383968	6681
0.0008869348114153297	9759
0.0004056074474725335	14302
0.0001677994838793495	20426
7.81287037696643e-05	31093
3.154029734986352e-05	48433
1.2828140265597199e-05	72967
5.693687361585376e-06	110372


==> data/adap_primal_lshape_k3.txt <==
err	dof
0.06342539127529179	638
0.029432863109571272	1205
0.01563912543421786	1800
0.008738342129772647	2465
0.004851007090644899	3011
0.002340814627800114	3753
0.0013438078204472959	4446
0.00071439981087984	6119
0.00034110558694422366	7015
0.00012748715756316642	7792
9.242468768633216e-05	9024
4.037799944711651e-05	10571
1.9850977844626527e-05	13049
7.522536272119851e-06	15373
3.5981681243413277e-06	19069
1.4461889961125962e-06	25215
6.977716573430826e-07	31018
3.021954206872124e-07	40587
1.3028260781311474e-07	51339
5.6013991667214214e-08	66830
2.2628176665762112e-08	89559
9.571204273584044e-09	115536


==> data/adap_primal_lshape_k4.txt <==
err	dof
0.03563439119262313	918
0.01472870107084212	1739
0.007543814770922808	2600
0.004113942161724893	3563
0.0021317257260644595	4353
0.000936729671812131	5174
0.00048420440254659525	5964
0.00026914509848730006	6998
0.00014506697642602262	7788
7.03387212919182e-05	8609
3.549645192180151e-05	9825
2.1670423240749415e-05	10828
1.3665468419077342e-05	13251
6.169294733737729e-06	14547
1.8569731565776237e-06	15386
1.1203777372514878e-06	16988
7.774329162657523e-07	18275
5.859753819947855e-07	19926
2.417971618484671e-07	22012
1.1402374155977668e-07	25509
5.7230817418485465e-08	30213
2.1817591289163832e-08	34611
9.013486845788066e-09	39466
3.8516407840916145e-09	46957
9.411156298711076e-10	56867
8.08473288316277e-11	70136


==> data/adap_ultra_lshape_k0.txt <==
err	dof
6.733016454105787	447
2.3505091106351603	1113
1.0151178148217195	2220
0.5020655316121232	4557
0.2532871004173174	8577
0.13607198072670634	17022
0.07248980090471413	30492
0.039128169167751636	57978
0.02072785944091393	106686


==> data/adap_ultra_lshape_k1.txt <==
err	dof
1.0843766882483106	299
0.27513533697879566	829
0.10473281541567481	2029
0.057231958164395635	3554
0.036782537605239085	5364
0.018540047877504406	7369
0.008659176476955466	10804
0.00459916951813355	13859
0.0015690993377592832	18819
0.0008135625094212173	27029
0.0003907378161738251	38164
0.0001761256130947686	53684
8.259442728153488e-05	73089
3.4432692450181435e-05	120709


==> data/adap_ultra_lshape_k2.txt <==
err	dof
0.16422571549826337	475
0.05132936177548508	1309
0.03005213198899881	2984
0.01501334055262582	5112
0.00646912130701871	7384
0.0030370512456219245	9505
0.001671400006244994	11626
0.0007101270910787605	14128
0.0002954115687447967	16860
0.00018464648145766205	23058
8.701543794664701e-05	26092
3.512421163875956e-05	31628
2.053629309450855e-05	36107
8.380963086196402e-06	43225
4.0260714886386495e-06	49746
1.7855772309616214e-06	64558
7.006129969511222e-07	85675
3.0569143305569924e-07	105965


==> data/adap_ultra_lshape_k3.txt <==
err	dof
0.060545251972964564	687
0.029194760543250098	1896
0.015356941037277139	4323
0.007289826090755014	7407
0.0033456893690946288	9930
0.0017480716065509938	13338
0.0007566575858941604	16080
0.00039096263847682167	18498
0.00018986988663627358	21135
8.070663973391845e-05	24429
3.738529710695104e-05	27504
2.0193131728518665e-05	30579
1.3370406479751296e-05	33654
5.6115955473501344e-06	37614
1.4340582197291951e-06	41793
8.3263339334394e-07	49905
6.163605519304838e-07	58683
1.7399128537931574e-07	66156
9.380668153369282e-08	73620
4.1302159914381036e-08	86769
1.6491036092247754e-08	100602


==> data/primal_Lshape_HO.dat <==
   dof 	 error 	
       121 	 1.514864766658353
       251 	 1.057644681860660
       536 	 0.658475495982851
       986 	 0.445847759141685
      1721 	 0.324240946945260
      3106 	 0.225469347578886
      6056 	 0.171343551892369
     11041 	 0.124304272121429
     21381 	 0.077689814825512 
     40121 	 0.065536657936611
     76456 	 0.047434099731933
    139976 	 0.023311178053515
    252151 	 0.027209666109231
    462506 	 0.010367198275268	 
    809521 	 0.017754707462036
   1464111 	 0.005089693515051 


==> data/primal_Lshape_higherorder.dat <==
       dof 	  abserror1 	       rate 
       121 	 15.1272	  0.00000000 
       251 	 6.3846 	 -1.18219825
       536 	 2.2977 	 -1.34704825
       986 	 0.9863 	 -1.38748571
      1721 	 0.5074 	 -1.19327759
      3106 	 0.2607 	 -1.12787136
      6056 	 0.1359 	 -0.97564406 
     11041 	 0.0704 	 -0.88272950 
     21381 	 0.0341 	 -1.11628691 
     40121     
     76456
     139976

==> data/primal_Lshape_ratio.dat <==
dof 	ratio
120	    7.75870861187147
290	    7.55650375498635
535 	7.71827770882474
1145	8.91395197419766
2005	9.0644963714991
3875	9.29017369608367
6765	9.71358499602191
12565	9.84282473387238
23075	9.47094172531035
43055	10.1996253237093
79080	9.9984598008009
140000	9.25825140449438








==> data/primal_Lshape_ref.dat <==
       dof 	  abserror1 	       rate 
       121 	 4.02996875 	 0.00000000 
       481 	 1.08085579 	 -0.95357416 
      1921 	 0.32364210 	 -0.87083168 
      7681 	 0.10451654 	 -0.81556373 
     30721 	 0.03573786 	 -0.77415756 
    122881 	 0.01278098 	 -0.74174039 
    491521 	 0.00473469 	 -0.71633224 
   1966081 	 0.00180558 	 -0.69540322 
   7864321 	 0.00070900 	 -0.67430058 


==> data/primal_Lshape_ref_EV5.dat <==
       dof 	  abserror1 	       rate 
        24 	 26.71719264 	 0.00000000 
        96 	 7.37259089 	 -1.08524238 
       384 	 1.92003284 	 -1.65307797 
      1536 	 0.52675281 	 -1.81314055 
      6144 	 0.15191609 	 -1.85141940 
     24576 	 0.04617865 	 -1.84144653 
     98304 	 0.01481733 	 -1.81372658 
    393216 	 0.00500707 	 -1.78135730 


==> data/primal_Lshape_t=0.5_epsilon.dat <==
       dof 	  abserror1 	       rate 
       121 	 4.02996875 	 0.00000000 
       251 	 1.92268802 	 -1.01421481 
       536 	 0.94744105 	 -0.93282232 
       986 	 0.54021705 	 -0.92169525 
      1721 	 0.32463518 	 -0.91429971 
      3106 	 0.15825245 	 -1.21692706 
      6056 	 0.07663637 	 -1.08597387 
     11041 	 0.04510235 	 -0.88272950 
     21381 	 0.02156766 	 -1.11628691 
     40121 	 0.01221666 	 -0.90307740 
     76456 	 0.00619930 	 -1.05202833 
    139976 	 0.00343246 	 -0.97751636 
    252151 	 0.00191950 	 -0.98752234 
    462506 	 0.00104254 	 -1.00622010 
    809521 	 0.00061319 	 -0.94812352 
   1464111 	 0.00034545 	 -0.96840338 


==> data/primal_Lshape_t=0.5_epsilon_EV5.dat <==
       dof 	  abserror1 	       rate 
        24 	 26.71719264 	 0.00000000 
        38 	 17.75443602 	 -2.01873523 
        79 	 11.17589491 	 -1.32019931 
       146 	 5.57115463 	 -1.75544828 
       294 	 2.44905305 	 -1.80526228 
       548 	 1.24336388 	 -2.16516436 
      1167 	 0.66240993 	 -1.87714766 
      2218 	 0.32121663 	 -2.09480176 
      4343 	 0.17082793 	 -1.98097529 
      8098 	 0.08700819 	 -2.11051072 
     15549 	 0.04732761 	 -2.06129783 
     28323 	 0.02487336 	 -2.13356894 
     54130 	 0.01343169 	 -2.02818200 
     98311 	 0.00736503 	 -2.04824163 
    180694 	 0.00399021 	 -2.06629236 
    326462 	 0.00223107 	 -2.09536063 


==> data/primal_Lshape_t=0.5_epsilon_HO.dat <==
dof	         HO 
120	 15.12722905 
250	 6.42204651 
535	 2.31534375 
985	 0.98667502 
1720	 0.50743885 
3105	 0.26562351 
6055	 0.13585906 
11040	 0.07040256 
21380	 0.03415253 
40120	 0.01913709 
76455	 0.00917341 
139975	 0.00505283 



==> data/primal_Lshape_t=0.5_epsilon_estimator.dat <==
       dof 	  abserror1 	       rate 
       121 	 0.20181210 	 0.00000000 
       251 	 0.10686262 	 -0.87135233 
       536 	 0.05154710 	 -0.96094141 
       986 	 0.02589344 	 -1.12958319 
      1721 	 0.01426384 	 -1.07047997 
      3106 	 0.00753530 	 -1.08078568 
      6056 	 0.00383757 	 -1.01055286 
     11041 	 0.00201676 	 -1.07123252 
     21381 	 0.00102387 	 -1.02574890 
     40121 	 0.00053183 	 -1.04071612 
     76456 	 0.00026948 	 -1.05432192 
    139976 	 0.00013851 	 -1.10054701 
    252151 	 0.00007487 	 -1.04527748 
    462506 	 0.00004004 	 -1.03153350 
    809521 	 0.00002253 	 -1.02713682 
   1464111 	 0.00001197 	 -1.06818067 


==> data/primal_Lshape_t=0.5_recuded_HO.dat <==
       dof 	         HO 
120	 15.12722905 
290	 5.11636571 
535	 2.41312135 
1145	 0.94923898 
2005	 0.47435285 
3875	 0.23930052 
6765	 0.12207835 
12565	 0.06441106 
23075	 0.03539929 
43055	 0.01690240 
79080	 0.00906018 
140000	 0.00529545 



==> data/primal_Lshape_t=0.5_recuded_error.dat <==
       dof  ,error,eta,ratio
24,"0,08100028","0,62845757","7,75870861187147"
58,"0,03945021","0,29810566","7,55650375498635"
107,"0,02168948","0,16740543","7,71827770882474"
229,"0,00927668","0,08269188","8,91395197419766"
401,"0,00484911","0,04395474","9,0644963714991"
775,"0,00250898","0,02330886","9,29017369608367"
1353,"0,00129459","0,01257511","9,71358499602191"
2513,"0,00068764","0,00676832","9,84282473387238"
4615,"0,00037941","0,00359337","9,47094172531035"
8611,"0,00018149","0,00185113","10,1996253237093"
15816,"9,739E-05","0,00097375","9,9984598008009"
28000,"5,696E-05","0,00052735","9,25825140449438"


==> data/primal_Lshape_t=0.5_reduced.dat <==
       dof 	  abserror1 	       rate 
       121 	 4.02996875 	 0.00000000 
       291 	 1.75266948 	 -0.94881770 
       536 	 0.91058824 	 -1.07202494 
      1146 	 0.47795999 	 -0.84822325 
      2006 	 0.25252880 	 -1.13956336 
      3876 	 0.12653671 	 -1.04908728 
      6766 	 0.07135991 	 -1.02816310 
     12566 	 0.03909002 	 -0.97219174 
     23076 	 0.02058912 	 -1.05479793 
     43056 	 0.01157582 	 -0.92325906 
     79081 	 0.00620203 	 -1.02643184 
    140001 	 0.00346252 	 -1.02049018 
    240901 	 0.00203376 	 -0.98041840 
    416351 	 0.00117602 	 -1.00111114 
    712871 	 0.00071579 	 -0.92327218 
   1228756 	 0.00042067 	 -0.97625894 


==> data/primal_Lshape_t=0.5_reduced_EV5.dat <==
       dof 	  abserror1 	       rate 
        24 	 26.71719264 	 0.00000000 
        53 	 14.56038517 	 -0.96182968 
        90 	 8.51334986 	 -1.62212554 
       194 	 4.04010100 	 -1.71023203 
       402 	 1.87388504 	 -1.94055861 
       774 	 0.97156897 	 -1.95936839 
      1467 	 0.52083834 	 -1.99647624 
      2694 	 0.28250527 	 -1.96159957 
      5023 	 0.14895016 	 -2.08175606 
      9218 	 0.07945506 	 -2.02328205 
     16761 	 0.04387246 	 -2.16780252 
     30048 	 0.02497348 	 -1.99656486 
     52452 	 0.01404978 	 -2.15115853 
     93316 	 0.00803325 	 -2.04475402 
    159769 	 0.00470574 	 -2.06600188 
    273717 	 0.00271527 	 -2.13481454 


==> data/primal_Lshape_t=0.5_reduced_estimator.dat <==
       dof 	  abserror1 	       rate 
       121 	 0.62845757 	 0.00000000 
       291 	 0.29810566 	 -0.84990623 
       536 	 0.16740543 	 -0.94469399 
      1146 	 0.08269188 	 -0.92814624 
      2006 	 0.04395474 	 -1.12877390 
      3876 	 0.02330886 	 -0.96305495 
      6766 	 0.01257511 	 -1.10771382 
     12566 	 0.00676832 	 -1.00061606 
     23076 	 0.00359337 	 -1.04172988 
     43056 	 0.00185113 	 -1.06346775 
     79081 	 0.00097375 	 -1.05662350 
    140001 	 0.00052735 	 -1.07373863 
    240901 	 0.00029386 	 -1.07743706 
    416351 	 0.00016527 	 -1.05182482 
    712871 	 0.00009503 	 -1.02900925 
   1228756 	 0.00005396 	 -1.03956134 


==> data/primal_SlitDb_ref.dat <==
       dof 	  abserror1 	       rate 
       161 	 0.64861069 	 0.00000000 
       641 	 0.26001993 	 -0.83561452 
      2561 	 0.09117287 	 -0.69838663 
     10241 	 0.03132704 	 -0.61084272 
     40961 	 0.01084174 	 -0.55926823 
    163841 	 0.00378572 	 -0.53072934 
    655361 	 0.00132968 	 -0.51560712 
   2621441 	 0.00046855 	 -0.50775674 


==> data/primal_SlitDb_t=0.5_epsilon.dat <==
       dof 	  abserror1 	       rate 
       161 	 0.22787633 	 0.00000000 
       296 	 0.13164432 	 -1.24678850 
       686 	 0.06261479 	 -0.82378939 
      1131 	 0.03214268 	 -1.00605617 
      1846 	 0.01668840 	 -1.06228728 
      3076 	 0.00874191 	 -1.10861455 
      5036 	 0.00458709 	 -1.05698665 
      8896 	 0.00233654 	 -1.00687914 
     16921 	 0.00105620 	 -0.94388844 
     28916 	 0.00051349 	 -1.05441116 
     51931 	 0.00026107 	 -1.02749938 
     91451 	 0.00013068 	 -0.98374894 
    163741 	 0.00006278 	 -1.01440362 
    289256 	 0.00003074 	 -0.98102270 
    511106 	 0.00001517 	 -1.02324691 
    878056 	 0.00000761 	 -1.01300977 
   1493181 	 0.00000380 	 -0.99538712 


==> data/primal_SlitDb_t=0.5_epsilon_estimator.dat <==
       dof 	  abserror1 	       rate 
       161 	 0.22787633 	 0.00000000 
       296 	 0.13164432 	 -0.90105058 
       686 	 0.06261479 	 -0.88410008 
      1131 	 0.03214268 	 -1.33368716 
      1846 	 0.01668840 	 -1.33791738 
      3076 	 0.00874191 	 -1.26630155 
      5036 	 0.00458709 	 -1.30812572 
      8896 	 0.00233654 	 -1.18556894 
     16921 	 0.00105620 	 -1.23491837 
     28916 	 0.00051349 	 -1.34593668 
     51931 	 0.00026107 	 -1.15528918 
     91451 	 0.00013068 	 -1.22294762 
    163741 	 0.00006278 	 -1.25847608 
    289256 	 0.00003074 	 -1.25472756 
    511106 	 0.00001517 	 -1.24066483 
    878056 	 0.00000761 	 -1.27403697 
   1493181 	 0.00000380 	 -1.30783215 


==> data/primal_SlitDb_t=0.5_recuded_HO.dat <==
       dof 	         HO 
160	 13.36330603 
375	 4.22055040 
755	 1.72277278 
1365	 0.68141574 
2390	 0.30270007 
4330	 0.13717316 
7490	 0.06234651 
13390	 0.02473952 
23020	 0.01218589 
41345	 0.00583479 
72360	 0.00302631 
124155	 0.00181909 



==> data/primal_SlitDb_t=0.5_recuded_error.dat <==
       dof 	         HO 
        32 	 0.07715710 
        75 	 0.03927158 
       151 	 0.01948887 
       273 	 0.00854302 
       478 	 0.00401644 
       866 	 0.00187836 
      1498 	 0.00087000 
      2678 	 0.00034852 
      4604 	 0.00017272 
      8269 	 0.00008297 
     14472 	 0.00004311 
     24831 	 0.00002594 


==> data/primal_SlitDb_t=0.5_reduced.dat <==
       dof 	  abserror1 	       rate 
       161 	 0.64861069 	 0.00000000 
       376 	 0.32272459 	 -1.03086733 
       756 	 0.17250819 	 -0.94613030 
      1366 	 0.08705780 	 -1.02900226 
      2391 	 0.04592982 	 -1.05353662 
      4331 	 0.02396150 	 -0.96453604 
      7491 	 0.01231964 	 -1.10795291 
     13391 	 0.00588424 	 -0.92127883 
     23021 	 0.00305940 	 -1.10578238 
     41346 	 0.00151627 	 -0.97496648 
     72361 	 0.00075830 	 -0.99978309 
    124156 	 0.00037201 	 -1.03676777 
    211381 	 0.00019505 	 -1.01702921 
    354861 	 0.00009908 	 -1.01412350 
    600386 	 0.00005103 	 -1.01423522 
   1009581 	 0.00002617 	 -1.01466322 


==> data/primal_SlitDb_t=0.5_reduced_estimator.dat <==
       dof 	  abserror1 	       rate 
       161 	 0.64861069 	 0.00000000 
       376 	 0.32272459 	 -0.82297324 
       756 	 0.17250819 	 -0.89677515 
      1366 	 0.08705780 	 -1.15596969 
      2391 	 0.04592982 	 -1.14224596 
      4331 	 0.02396150 	 -1.09523758 
      7491 	 0.01231964 	 -1.21417964 
     13391 	 0.00588424 	 -1.27206444 
     23021 	 0.00305940 	 -1.20714435 
     41346 	 0.00151627 	 -1.19876933 
     72361 	 0.00075830 	 -1.23805596 
    124156 	 0.00037201 	 -1.31911467 
    211381 	 0.00019505 	 -1.21337114 
    354861 	 0.00009908 	 -1.30747787 
    600386 	 0.00005103 	 -1.26169684 
   1009581 	 0.00002617 	 -1.28507446 


==> data/primal_Slit_ratio.dat <==
dof 	ratio
160	8.40636428792684
375	8.21776434765294
755	8.85162608196371
1365	10.1905181071799
2390	11.4354552788041
4330	12.7566068272323
7490	14.1605057471264
13390	16.8835074027316
23020	17.7130616025938
41345	18.2749186452935
72360	17.5898863372767
124155	14.3411719352352



==> data/primal_lshape_k1.txt <==
err                 hmax
4.545830876813216	0.7071067811865476
1.1417344051344926	0.3535533905932738
0.33478659104839714	0.1767766952966369
0.10702187081788139	0.08838834764831845
0.03633057370357662	0.04419417382415922
0.012910590888772333	0.02209708691207961


==> data/primal_lshape_k2.txt <==
err                 hmax
0.2256858831524866	0.7071067811865476
0.07118880813664674	0.3535533905932738
0.027862208579799486	0.1767766952966369
0.011126671575301117	0.08838834764831845
0.004429136496147734	0.04419417382415922
0.001759498613434829	0.02209708691207961


==> data/primal_lshape_k3.txt <==
err                 hmax
0.06342543614682761	0.7071067811865476
0.02769014863266861	0.3535533905932738
0.011176285512613404	0.1767766952966369
0.004450473200103389	0.08838834764831845
0.0017676409248235103	0.04419417382415922


==> data/primal_lshape_k4.txt <==
err                 hmax
0.03563443606415895	0.7071067811865476
0.014314491694301879	0.3535533905932738
0.005700560082928519	0.1767766952966369
0.00226460401240125	0.08838834764831845
0.0008989871182034648	0.04419417382415922


==> data/primal_square_k1.txt <==
err                     hmax
2.9524716535811137  	0.3535533905932738
0.7294991283033561  	0.1767766952966369
0.18129231539682422	    0.08838834764831845
0.04524865820440738	    0.04419417382415922
0.011307413438814251	0.02209708691207961
0.002826555000996933	0.011048543456039806


==> data/primal_square_k2.txt <==
err                     hmax
1.4433289660208963	0.7071067811865476
0.06255838045920115	0.3535533905932738
0.004256638803404655	0.1767766952966369
0.00027233714024532674	0.08838834764831845
1.7123738487612172e-05	0.04419417382415922
1.072019607306629e-06	0.02209708691207961


==> data/primal_square_k3.txt <==
err                     hmax
0.005443529771220312	0.7071067811865476
0.0006911018968693838	0.3535533905932738
1.107123435417634e-05	0.1767766952966369
1.7404196483994383e-07	0.08838834764831845
2.89869461767022e-09	0.04419417382415922


==> data/primal_square_k4.txt <==
err                     hmax
0.0021064365091625348	0.7071067811865476
5.174700820731459e-06	0.3535533905932738
2.150254729826893e-08	0.1767766952966369
2.631495021887809e-10	0.08838834764831845


==> data/ratio_primal_lshape_epsilon.dat <==
ratio   dof 
0.050077832489396  	121
0.055579802281183	251
0.05440665675189	536
0.047931548994983	986
0.043938059947785	1721
0.047615692521664	3106
0.050075049222712	6056
0.04471518668096	11041
0.047472465719508	21381
0.043533175188636	40121
0.043469423967222	76456
0.04035298299179	139976
0.039004949205522	252151
0.038406200241717	462506
0.036742282163767	809521
0.034650455927052	1464111



==> data/ratio_slit_ultra.dat <==
dof 	ratio
265	0.196575252814773
562	0.168739176766803
1255	0.142883767585543
2256	0.128815294067596
4291	0.115198196640837
7712	0.114067711213823
14422	0.11335832893875
27292	0.097868697104234
51041	0.099704200125608
96251	0.094715789332735
181413	0.092060998697036
339318	0.085718747526521
621633	0.083421274196436
1127765	0.081401536922324



==> data/ultra_lshape_k0.txt <==
err             	hmax
8.281587796386995	0.3535533905932738
1.5661824303320007	0.1767766952966369
0.4166222144619205	0.08838834764831845
0.12416977268451035	0.04419417382415922
0.039693913117464064	0.02209708691207961


==> data/ultra_lshape_k1.txt <==
err	                hmax
2.3891525040817125	0.7071067811865476
0.28695212975013895	0.3535533905932738
0.06350711389878327	0.1767766952966369
0.022965852985173285	0.08838834764831845
0.009061698656525508	0.04419417382415922
0.0036006562481993853	0.02209708691207961


==> data/ultra_lshape_k2.txt <==
err	                hmax
0.21074670728981637	0.7071067811865476
0.05223728178981801	0.3535533905932738
0.022423768607806593	0.1767766952966369
0.009033468065554828	0.08838834764831845
0.0035949688775396282	0.04419417382415922


==> data/ultra_lshape_k3.txt <==
err	                hmax
0.06404634139461152	0.7071067811865476
0.02881233959545959	0.3535533905932738
0.011549046807861174	0.1767766952966369
0.004592857051184396	0.08838834764831845
0.0018238783929263036	0.04419417382415922


==> data/ultra_square_k0.txt <==
err                 hmax
17.693209528031886	0.7071067811865476
4.898252065012148	0.3535533905932738
1.1131284576498999	0.1767766952966369
0.2716077974368112	0.08838834764831845
0.06749039134275847	0.04419417382415922
0.016846965645356704	0.02209708691207961


==> data/ultra_square_k1.txt <==
err                 hmax
1.2774578034063993	0.7071067811865476
0.08426774557882766	0.3535533905932738
0.005881152155584601	0.1767766952966369
0.00037983270918573453	0.08838834764831845
2.39444655250054e-05	0.04419417382415922


==> data/ultra_square_k2.txt <==
err                 hmax
0.0422742460647072	0.7071067811865476
0.0010561486039968315	0.3535533905932738
1.704850854622464e-05	0.1767766952966369
2.6836484678938177e-07	0.08838834764831845
4.375607431938988e-09	0.04419417382415922


==> data/ultra_square_k3.txt <==
err                 hmax
0.0019843342730752056	0.7071067811865476
7.900631540991299e-06	0.3535533905932738
3.2998574539533365e-08	0.1767766952966369
3.0907543191462517e-10	0.08838834764831845


==> data/ultraweak_Lshape_ref.dat <==
       dof 	  abserror1 	       rate 
       265 	 6.22551238 	 0.00000000 
      1057 	 1.36307028 	 -1.09791094 
      4225 	 0.37728501 	 -0.92704129 
     16897 	 0.11504967 	 -0.85680869 
     67585 	 0.03747766 	 -0.80910286 
    270337 	 0.01288066 	 -0.77041846 
   1081345 	 0.00462825 	 -0.73833546 


==> data/ultraweak_Lshape_ref_EV5.dat <==
       dof 	  abserror1 	       rate 
        24 	 97.22067148 	 0.00000000 
        96 	 11.98638466 	 -1.61910688 
       384 	 2.75013222 	 -1.83410692 
      1536 	 0.71621118 	 -1.86553343 
      6144 	 0.19759881 	 -1.84871832 
     24576 	 0.05727897 	 -1.81730887 
     98304 	 0.01748985 	 -1.78331322 


==> data/ultraweak_Lshape_t=0.5_epsilon.dat <==
       dof 	  abserror1 	       rate 
       265 	 6.22551238 	 0.00000000 
       562 	 2.82085879 	 -1.05299792 
      1255 	 1.34955099 	 -0.91769919 
      2256 	 0.67437233 	 -1.18294084 
      4291 	 0.37820974 	 -0.89953283 
      7712 	 0.19343502 	 -1.14370732 
     14422 	 0.10260737 	 -1.01286721 
     27292 	 0.06001071 	 -0.84094399 
     51041 	 0.03095336 	 -1.05751394 
     96251 	 0.01642989 	 -0.99850146 
    181413 	 0.00881068 	 -0.98315138 
    339318 	 0.00467459 	 -1.01223357 
    621633 	 0.00262487 	 -0.95325385 
   1127765 	 0.00140931 	 -1.04413428 


==> data/ultraweak_Lshape_t=0.5_epsilon_EV5.dat <==
       dof 	  abserror1 	       rate 
        24 	 97.22067148 	 0.00000000 
        50 	 36.94198506 	 -1.55910950 
        88 	 18.07786307 	 -1.91762897 
       168 	 9.19077984 	 -1.74413958 
       280 	 4.81480682 	 -2.03348357 
       514 	 2.86367745 	 -2.03810396 
       975 	 1.30266280 	 -2.18091840 
      1793 	 0.70049606 	 -2.08620571 
      3543 	 0.34860629 	 -1.97514322 
      6626 	 0.18796722 	 -2.08499773 
     12786 	 0.09881335 	 -2.04949440 
     23526 	 0.05255465 	 -2.10204845 
     44847 	 0.02853410 	 -2.10919946 
     81948 	 0.01539757 	 -2.00570394 
    151409 	 0.00843287 	 -2.12582220 


==> data/ultraweak_Lshape_t=0.5_epsilon_estimator.dat <==
       dof 	  abserror1 	       rate 
       265 	 1.22378167 	 0.00000000 
       562 	 0.47598939 	 -1.25610620 
      1255 	 0.19282893 	 -1.12472559 
      2256 	 0.08686947 	 -1.35968324 
      4291 	 0.04356908 	 -1.07330928 
      7712 	 0.02206469 	 -1.16052851 
     14422 	 0.01163140 	 -1.02283320 
     27292 	 0.00587317 	 -1.07129634 
     51041 	 0.00308618 	 -1.02783555 
     96251 	 0.00155617 	 -1.07941754 
    181413 	 0.00081112 	 -1.02799446 
    339318 	 0.00040070 	 -1.12624513 
    621633 	 0.00021897 	 -0.99811807 
   1127765 	 0.00011472 	 -1.08534293 


==> data/ultraweak_Lshape_t=0.5_reduced.dat <==
       dof 	  abserror1 	       rate 
       265 	 6.22551238 	 0.00000000 
       683 	 2.01487674 	 -1.19152872 
      1453 	 1.12061735 	 -0.77716973 
      3015 	 0.50707484 	 -1.08631452 
      5578 	 0.26056146 	 -1.08222837 
     10759 	 0.14675240 	 -0.87392476 
     18822 	 0.07535851 	 -1.19168463 
     36268 	 0.04130998 	 -0.91651820 
     64208 	 0.02355567 	 -0.98344781 
    120264 	 0.01300963 	 -0.94600529 
    208660 	 0.00763889 	 -0.96628286 
    380634 	 0.00414614 	 -1.01653930 
    661365 	 0.00245506 	 -0.94851947 
   1124355 	 0.00135244 	 -1.12358479 


==> data/ultraweak_Lshape_t=0.5_reduced_EV5.dat <==
       dof 	  abserror1 	       rate 
        24 	 97.22067148 	 0.00000000 
        60 	 22.55874535 	 -1.66109553 
       151 	 10.58852097 	 -1.55433192 
       261 	 4.49886340 	 -1.91719380 
       455 	 2.65266643 	 -1.89111672 
       809 	 1.42014969 	 -2.18282692 
      1585 	 0.71786390 	 -1.95546534 
      2945 	 0.41454043 	 -2.08554877 
      5595 	 0.21300962 	 -1.99569445 
     10225 	 0.12236311 	 -2.08928163 
     18563 	 0.06410510 	 -2.18521696 
     34120 	 0.03726933 	 -1.95236621 
     59219 	 0.02076531 	 -2.22000604 
    104592 	 0.01212097 	 -1.99287986 


==> data/ultraweak_Lshape_t=0.5_reduced_estimator.dat <==
       dof 	  abserror1 	       rate 
       265 	 0.24452771 	 0.00000000 
       683 	 0.09890747 	 -0.95603856 
      1453 	 0.04946914 	 -0.91779591 
      3015 	 0.02340021 	 -1.02552782 
      5578 	 0.01217365 	 -1.06215712 
     10759 	 0.00621209 	 -1.02414850 
     18822 	 0.00331929 	 -1.12062578 
     36268 	 0.00172255 	 -1.00005502 
     64208 	 0.00091547 	 -1.10668072 
    120264 	 0.00046897 	 -1.06586289 
    208660 	 0.00026945 	 -1.00569818 
    380634 	 0.00013938 	 -1.09658108 
    661365 	 0.00008000 	 -1.00495457 
   1124355 	 0.00004241 	 -1.19591983 


==> data/ultraweak_SlitDb_ref.dat <==
       dof 	  abserror1 	       rate 
       353 	 1.30418898 	 0.00000000 
      1409 	 0.28870641 	 -0.99548567 
      5633 	 0.08608292 	 -0.76675788 
     22529 	 0.02840370 	 -0.65278656 
     90113 	 0.00974561 	 -0.58452342 
    360449 	 0.00339877 	 -0.54489728 
   1441793 	 0.00119392 	 -0.52314948 


==> data/ultraweak_SlitDb_t=0.5_epsilon.dat <==
       dof 	  abserror1 	       rate 
       353 	 1.30418898 	 0.00000000 
       650 	 0.59220442 	 -1.11300069 
      1420 	 0.21776169 	 -1.10176523 
      2564 	 0.09816712 	 -0.93999868 
      4346 	 0.04764480 	 -1.10616578 
      7228 	 0.02443460 	 -0.97584198 
     11661 	 0.01269885 	 -1.09108793 
     20857 	 0.00637938 	 -0.99759603 
     37874 	 0.00292509 	 -0.90290973 
     65869 	 0.00141308 	 -0.98236752 
    114940 	 0.00072825 	 -1.03599292 
    200916 	 0.00036603 	 -1.03819608 
    357776 	 0.00017499 	 -0.91368587 
    630367 	 0.00008616 	 -1.05319327 
   1110836 	 0.00004241 	 -0.93458284 


==> data/ultraweak_SlitDb_t=0.5_epsilon_estimator.dat <==
       dof 	  abserror1 	       rate 
       353 	 1.30418898 	 0.00000000 
       650 	 0.59220442 	 -1.29316824 
      1420 	 0.21776169 	 -1.28026572 
      2564 	 0.09816712 	 -1.34830646 
      4346 	 0.04764480 	 -1.36993578 
      7228 	 0.02443460 	 -1.31268907 
     11661 	 0.01269885 	 -1.36839912 
     20857 	 0.00637938 	 -1.18402789 
     37874 	 0.00292509 	 -1.30703461 
     65869 	 0.00141308 	 -1.31468605 
    114940 	 0.00072825 	 -1.19065124 
    200916 	 0.00036603 	 -1.23180741 
    357776 	 0.00017499 	 -1.27890109 
    630367 	 0.00008616 	 -1.25108613 
   1110836 	 0.00004241 	 -1.25089240 


==> data/ultraweak_SlitDb_t=0.5_reduced.dat <==
       dof 	  abserror1 	       rate 
       353 	 0.24866063 	 0.00000000 
       815 	 0.11370338 	 -1.20151444 
      1706 	 0.05696039 	 -0.95756525 
      2850 	 0.03005971 	 -1.06482878 
      5105 	 0.01545809 	 -0.98988628 
      8867 	 0.00805146 	 -0.95467974 
     15687 	 0.00417855 	 -1.02512768 
     28216 	 0.00198996 	 -0.99716894 
     49061 	 0.00100221 	 -0.97427527 
     88243 	 0.00050326 	 -1.02996457 
    156047 	 0.00024894 	 -0.95828095 
    268742 	 0.00012303 	 -1.02354698 
    458382 	 0.00006433 	 -1.00114227 
    769924 	 0.00003255 	 -0.97055689 
   1299673 	 0.00001673 	 -1.01119909 


==> data/ultraweak_SlitDb_t=0.5_reduced_estimator.dat <==
       dof 	  abserror1 	       rate 
       353 	 0.24866063 	 0.00000000 
       815 	 0.11370338 	 -0.93519439 
      1706 	 0.05696039 	 -0.93572451 
      2850 	 0.03005971 	 -1.24553953 
      5105 	 0.01545809 	 -1.14093535 
      8867 	 0.00805146 	 -1.18141693 
     15687 	 0.00417855 	 -1.14968096 
     28216 	 0.00198996 	 -1.26368013 
     49061 	 0.00100221 	 -1.23994798 
     88243 	 0.00050326 	 -1.17345306 
    156047 	 0.00024894 	 -1.23477173 
    268742 	 0.00012303 	 -1.29649282 
    458382 	 0.00006433 	 -1.21435170 
    769924 	 0.00003255 	 -1.31339719 
   1299673 	 0.00001673 	 -1.27115783 

